Mortar Thin Shell Approximation for Analysis of Superconducting Accelerator Magnets

Thin layers can lead to unfavorable meshes in a finite element (FE) analysis. Thin shell approximations (TSAs) avoid this issue by removing the need for a mesh of the thin layer while approximating the physics across the layer by an interface condition. Typically, a TSA requires the mesh of both sides of the TSA interface to be conforming. To alleviate this requirement, we propose to combine mortar methods and TSAs for solving the heat equation. The mortar TSA method's formulation is derived and enables an independent discretization of the subdomains on the two sides of the TSA depending on their accuracy requirements. The method is verified by comparison with a reference FE solution of a thermal model problem of a simplified superconducting accelerator magnet.

==> data/Tmax.csv <==
0 4.2
0.1 5.367156710129218
0.2 5.932742024456301
0.3 6.271227937120169
0.4 6.492638623183451
0.5 6.643889408399596
0.6 6.749806557554365
0.7 6.825168101513577
0.7999999999999999 6.879393933981647
0.8999999999999999 6.918747446437684
0.9999999999999999 6.947507072675701
1.1 6.968657504599887
1.2 6.98430824080809
1.3 6.995965556260726
1.4 7.004713134982107
1.5 7.011334989820108
1.6 7.01640068121406
1.7 7.020325249478736
1.8 7.023411828249104
1.900000000000001 7.025882198341347
2 7.02789883027117


==> data/Tmax_abs.csv <==
0.0 0.0
0.1 0.0004990288849713309
0.2 0.0006612299004729039
0.3 0.00050564518541929
0.4 0.00030319638580955655
0.5 0.00012074826776675707
0.6 5.556956990293571e-5
0.7 2.8485808467593188e-5
0.7999999999999999 8.581364565873884e-5
0.8999999999999999 0.00018722922051850333
0.9999999999999999 0.00025155626328210445
1.1 0.0002898771519550536
1.2 0.00031273057473857335
1.3 0.0003265778087087057
1.4 0.00033496611315975144
1.5 0.00033980323597937456
1.6 0.00034214712062752284
1.7 0.0003426268810740041
1.8 0.0003416521693919705
1.900000000000001 0.000339516988702826
2.0 0.00033644908762386905


==> data/Tmax_ref.csv <==
0 4.2
0.1 5.366657681244247
0.2 5.932080794555828
0.3 6.270722291934749
0.4 6.492335426797641
0.5 6.643768660131829
0.6 6.749750987984462
0.7 6.825196587322044
0.7999999999999999 6.879308120335988
0.8999999999999999 6.918560217217165
0.9999999999999999 6.947255516412419
1.1 6.968367627447932
1.2 6.983995510233352
1.3 6.995638978452018
1.4 7.004378168868947
1.5 7.010995186584129
1.6 7.016058534093433
1.7 7.019982622597662
1.8 7.023070176079712
1.900000000000001 7.025542681352644
2 7.027562381183546


==> data/Tmax_rel.csv <==
0.0 0.0
0.1 9.298690444061121e-5
0.2 0.00011146677251593541
0.3 8.063587604088903e-5
0.4 4.6700665612267794e-5
0.5 1.8174664703686586e-5
0.6 8.232832589210717e-6
0.7 4.173624613319742e-6
0.7999999999999999 1.247416806423662e-5
0.8999999999999999 2.706187626329746e-5
0.9999999999999999 3.620944453357443e-5
1.1 4.1599003877643736e-5
1.2 4.477817522653652e-5
1.3 4.6683056360488494e-5
1.4 4.782239123645734e-5
1.5 4.846719002597579e-5
1.6 4.876628650757583e-5
1.7 4.8807368834656605e-5
1.8 4.864712452334931e-5
1.900000000000001 4.832608726497096e-5
2.0 4.7875645832005555e-5


==> data/control_line.csv <==
2.785007635741372e-14 8.268250097452027
0.0002204666206795077 8.26824869446214
0.00022046662067950774 8.26824869446214
0.000448465420085376 8.26824419218724
0.00044846542008537604 8.26824419218724
0.0004752207983661717 8.268243655609442
0.0004752207983661718 8.268243655609442
0.0004994117787353076 8.268242854108115
0.0004994117787353077 8.268242854108115
0.0007140549982039996 8.268235369642467
0.0007140549982039997 8.268235369642467
0.0008863884372731337 8.268227299714182
0.0008863884372731338 8.268227299714182
0.000913425437382562 8.268226031889975
0.0009134254373825621 8.268226031889975
0.0009329344941660999 8.268224895965892
0.0009329344941661 8.268224895965892
0.001125538742935202 8.268213571809255
0.0011255387429352022 8.268213571809255
0.001339999999974928 8.26819834708936
0.0013399999999999998 8.26819825291882
0.001424 7.676463237707255
0.001508 7.025893457379186
0.001508000000024566 7.025893457379331
0.001594398589243909 7.02588576346
0.0015943985892439092 7.02588576346
0.001673481542427283 7.025879497811474
0.0016734815424272833 7.025879497811474
0.001682904872869847 7.025878715060802
0.0016829048728698472 7.025878715060802
0.001693265577629349 7.025877955929669
0.0016932655776293493 7.025877955929669
0.001769657228533695 7.025872052692681
0.0017696572285336952 7.025872052692681
0.001844428034625473 7.025867007346373
0.0018444280346254732 7.025867007346373
0.001856167463176045 7.02586616854296
0.0018561674631760452 7.02586616854296
0.001868292301242412 7.025865421130289
0.0018682923012424122 7.025865421130289
0.001943613082266806 7.02586047905398
0.0019436130822668063 7.02586047905398
0.002018416580550263 7.025856306903529
0.0020184165805502636 7.025856306903529
0.002032990460414525 7.025855437949818
0.0020329904604145252 7.025855437949818
0.002047941574981958 7.025854693990872
0.0020479415749819585 7.025854693990872
0.002122048183519804 7.025850717909725
0.0021220481835198045 7.025850717909725
0.002194708124062318 7.025847535083967
0.0021947081240623182 7.025847535083967
0.002210742917757598 7.025846770174324
0.0022107429177575986 7.025846770174324
0.002226816190653711 7.025846161409913
0.0022268161906537115 7.025846161409913
0.002298867607393265 7.025843152713412
0.0022988676073932655 7.025843152713412
0.002371733204106078 7.025840825207924
0.0023717332041060784 7.025840825207924
0.002387632951498641 7.025840255295757
0.0023876329514986414 7.025840255295757
0.002403205655668005 7.025839850486996
0.0024032056556680054 7.025839850486996
0.002474990139511593 7.025837701126586
0.0024749901395115935 7.025837701126586
0.00254541090398751 7.025836278991563
0.0025454109039875104 7.025836278991563
0.002561053867911742 7.025835899827354
0.0025610538679117422 7.025835899827354
0.002576165406787914 7.025835677130059
0.0025761654067879146 7.025835677130059
0.002644729467746761 7.025834391239256
0.0026447294677467616 7.025834391239256
0.002690968767497085 7.025833983877544
0.0026909687674970856 7.025833983877544
0.002709269777053677 7.025833797819915
0.0027092697770536773 7.025833797819915
0.002760494702058692 7.025833272078711
0.0027604947020586925 7.025833272078711
0.002847999999972164 7.025833187396998


==> data/control_line_ref.csv <==
2.799503295515115e-14 8.262209449680867
8.951753406662841e-5 8.262209212765137
8.951753406662842e-5 8.262209212765137
0.0001412690450773778 8.262208853925493
0.00014126904507737783 8.262208853925493
0.0001589418633991315 8.262208699682633
0.00015894186339913152 8.262208699682633
0.0002069279283071778 8.262208214684513
0.00020692792830717782 8.262208214684513
0.0002773011010763593 8.262207208350839
0.00027730110107635934 8.262207208350839
0.0002921632345759633 8.262206992525245
0.0002921632345759634 8.262206992525245
0.0003071892002412019 8.262206703670104
0.00030718920024120196 8.262206703670104
0.0003782129880618546 8.262205332854556
0.00037821298806185467 8.262205332854556
0.0004495889937326253 8.262203608692898
0.00044958899373262533 8.262203608692898
0.0004648878366918847 8.262203237729798
0.00046488783669188476 8.262203237729798
0.0004802692608391319 8.262202789824224
0.00048026926083913194 8.262202789824224
0.0005514352963656783 8.262200709542485
0.0005514352963656784 8.262200709542485
0.0006220094219953915 8.26219830312429
0.0006220094219953916 8.26219830312429
0.0006379293695367547 8.26219775876538
0.0006379293695367548 8.26219775876538
0.0006538672630643417 8.26219713621395
0.0006538672630643418 8.26219713621395
0.0007245404022981904 8.262194367932361
0.0007245404022981905 8.262194367932361
0.0007970904654510788 8.26219117134104
0.0007970904654510789 8.26219117134104
0.0008118513978423213 8.262190519573016
0.0008118513978423214 8.262190519573016
0.0008262841015044347 8.262189811506461
0.0008262841015044348 8.262189811506461
0.0008990404911466338 8.262186233811825
0.0008990404911466339 8.262186233811825
0.0009735232760625367 8.26218220598981
0.0009735232760625368 8.26218220598981
0.0009862359702889412 8.262181517380467
0.0009862359702889414 8.262181517380467
0.0009987660129027124 8.26218077725663
0.0009987660129027126 8.26218077725663
0.001073909986100467 8.262176328928454
0.0010739099861004672 8.262176328928454
0.001152560310974004 8.262171284337633
0.0011525603109740043 8.262171284337633
0.001161993928643264 8.262170678291634
0.0011619939286432641 8.262170678291634
0.001170413163724064 8.262170094717346
0.0011704131637240642 8.262170094717346
0.001253166214355311 8.262164351977566
0.0012531662143553113 8.262164351977566
0.001339999999975505 8.262157892578788
0.001340000000024313 8.26215789240826
0.001423999999997559 7.67301115570425
0.0014239999999975592 7.67301115570425
0.001507999999975813 7.025533667046902
0.001508000000024566 7.025533666860467
0.001594398589243909 7.025526010927155
0.0015943985892439092 7.025526010927155
0.001673481542427283 7.025519776981917
0.0016734815424272833 7.025519776981917
0.001682904872869847 7.025518998094647
0.0016829048728698472 7.025518998094647
0.001693265577629349 7.025518242809745
0.0016932655776293493 7.025518242809745
0.001769657228533695 7.02551236867037
0.0017696572285336952 7.02551236867037
0.001844428034625473 7.025507348918878
0.0018444280346254732 7.025507348918878
0.001856167463176045 7.025506514244963
0.0018561674631760452 7.025506514244963
0.001868292301242412 7.025505770628365
0.0018682923012424122 7.025505770628365
0.001943613082266806 7.025500852855298
0.0019436130822668063 7.025500852855298
0.002018416580550263 7.025496701923828
0.0020184165805502636 7.025496701923828
0.002032990460414525 7.025495837237609
0.0020329904604145252 7.025495837237609
0.002047941574981958 7.025495097070607
0.0020479415749819585 7.025495097070607
0.002122048183519804 7.025491140479949
0.0021220481835198045 7.025491140479949
0.002194708124062318 7.025487973922093
0.0021947081240623182 7.025487973922093
0.002210742917757598 7.025487212751989
0.0022107429177575986 7.025487212751989
0.002226816190653711 7.025486607111039
0.0022268161906537115 7.025486607111039
0.002298867607393265 7.025483613079854
0.0022988676073932655 7.025483613079854
0.002371733204106078 7.025481297567913
0.0023717332041060784 7.025481297567913
0.002387632951498641 7.025480730422774
0.0023876329514986414 7.025480730422774
0.002403205655668005 7.025480327715949
0.0024032056556680054 7.025480327715949
0.002474990139511593 7.025478188723593
0.0024749901395115935 7.025478188723593
0.00254541090398751 7.025476774050913
0.0025454109039875104 7.025476774050913
0.002561053867911742 7.025476396697279
0.0025610538679117422 7.025476396697279
0.002576165406787914 7.025476175187361
0.0025761654067879146 7.025476175187361
0.002644729467746761 7.025474895313702
0.0026447294677467616 7.025474895313702
0.002690968767497085 7.025474490315647
0.0026909687674970856 7.025474490315647
0.002709269777053677 7.025474305182492
0.0027092697770536773 7.025474305182492
0.002760494702058692 7.025473781764492
0.0027604947020586925 7.025473781764492
0.002847999999972164 7.025473697963649

